The ALMA REBELS Survey: Dust Continuum Detections at z > 6.5

We report 18 dust continuum detections ($\geq 3.3\sigma$) at $\sim88{\rm \mu m}$ and $158{\rm \mu m}$ out of 49 ultraviolet(UV)-bright galaxies ($M_{\rm UV} < -21.3$ mag) at $z>6.5$, observed by the Cycle-7 ALMA Large Program, REBELS and its pilot programs. This has more than tripled the number of dust continuum detections known at $z>6.5$. Out of these 18 detections, 12 are reported for the first time as part of REBELS. In addition, 15 of the dust continuum detected galaxies also show a [CII]$_{\rm 158{\rm \mu m}}$ emission line, providing us with accurate redshifts. We anticipate more line emission detections from six targets (including three continuum detected targets) where observations are still ongoing. The dust continuum detected sources in our sample tend to have a redder UV spectral slope than the ones without a dust continuum detection. We estimate that all of the sources have an infrared (IR) luminosity ($L_{\rm IR}$) in a range of $3-8 \times 10^{11} L_\odot$, except for one with $L_{\rm IR} = 1.5^{+0.8}_{-0.5} \times 10^{12}\,L_{\odot}$. Their fraction of obscured star formation is significant at $\gtrsim 50\%$. Some of the dust continuum detected galaxies show spatial offsets ($\sim 0.5-1.5''$) between the rest-UV and far-IR emission peaks. These separations appear to have an increasing trend against an indicator that suggests spatially decoupled phases of obscured and unobscured star formation. REBELS offers the best available statistical constraints on obscured star formation in UV-bright, massive galaxies at $z > 6.5$.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
